Quantum critical phase with infinite projected entangled paired states

A classification of SU(2)-invariant Projected Entangled Paired States (PEPS) on the square lattice, based on a unique site tensor, has been recently introduced by Mambrini et al.~\cite{Mambrini2016}. It is not clear whether such SU(2)-invariant PEPS can either i) exhibit long-range magnetic order (like in the N\'eel phase) or ii) describe a genuine quantum critical point (QCP) or quantum critical phase (QCPh) separating two ordered phases. Here, we identify a specific family of SU(2)-invariant PEPS of the classification which provides excellent variational energies for the $J_1-J_2$ frustrated Heisenberg model, especially at $J_2=0.5$, corresponding to the approximate location of the QCP or QCPh separating the N\'eel phase from a dimerized phase. The PEPS are build from virtual states belonging to the $\frac{1}{2}^{\otimes N} \oplus 0$ SU(2)-representation, i.e. with $N$ "colors" of virtual \hbox{spin-$\frac{1}{2}$}. Using a full update infinite-PEPS approach directly in the thermodynamic limit, based on the Corner Transfer Matrix renormalization algorithm supplemented by a Conjugate Gradient optimization scheme, we provide evidence of i) the absence of magnetic order and of ii) diverging correlation lengths (i.e. showing no sign of saturation with increasing environment dimension) in both the singlet and triplet channels, when the number of colors $N\ge 3$. We argue that such a PEPS gives a qualitative description of the QCP or QCPh of the $J_1-J_2$ model.

==> Supplementary/Tensors/Tensor.1729.S=1_2.Sz=1_2.Occ=_3,_0,_0,_1_.Sym=A1.txt <==
Tensor(0,0,1,6)=-1/(2*Sqrt[6])
Tensor(0,0,6,1)=-1/(2*Sqrt[6])
Tensor(0,1,0,6)=1/Sqrt[6]
Tensor(0,1,6,0)=-1/(2*Sqrt[6])
Tensor(0,6,0,1)=1/Sqrt[6]
Tensor(0,6,1,0)=-1/(2*Sqrt[6])
Tensor(1,0,0,6)=-1/(2*Sqrt[6])
Tensor(1,0,6,0)=1/Sqrt[6]
Tensor(1,6,0,0)=-1/(2*Sqrt[6])
Tensor(6,0,0,1)=-1/(2*Sqrt[6])
Tensor(6,0,1,0)=1/Sqrt[6]
Tensor(6,1,0,0)=-1/(2*Sqrt[6])


==> Supplementary/Tensors/Tensor.1730.S=1_2.Sz=-1_2.Occ=_3,_0,_0,_1_.Sym=A1.txt <==
Tensor(0,1,1,6)=1/(2*Sqrt[6])
Tensor(0,1,6,1)=-(1/Sqrt[6])
Tensor(0,6,1,1)=1/(2*Sqrt[6])
Tensor(1,0,1,6)=-(1/Sqrt[6])
Tensor(1,0,6,1)=1/(2*Sqrt[6])
Tensor(1,1,0,6)=1/(2*Sqrt[6])
Tensor(1,1,6,0)=1/(2*Sqrt[6])
Tensor(1,6,0,1)=1/(2*Sqrt[6])
Tensor(1,6,1,0)=-(1/Sqrt[6])
Tensor(6,0,1,1)=1/(2*Sqrt[6])
Tensor(6,1,0,1)=-(1/Sqrt[6])
Tensor(6,1,1,0)=1/(2*Sqrt[6])


==> Supplementary/Tensors/Tensor.1745.S=1_2.Sz=1_2.Occ=_2,_1,_0,_1_.Sym=A1.txt <==
Tensor(0,1,2,6)=1/4
Tensor(0,1,6,2)=-1/4
Tensor(0,2,6,1)=-1/4
Tensor(0,6,2,1)=1/4
Tensor(1,0,2,6)=-1/4
Tensor(1,0,6,2)=1/4
Tensor(1,2,6,0)=1/4
Tensor(1,6,2,0)=-1/4
Tensor(2,0,1,6)=-1/4
Tensor(2,1,0,6)=1/4
Tensor(2,6,0,1)=1/4
Tensor(2,6,1,0)=-1/4
Tensor(6,0,1,2)=1/4
Tensor(6,1,0,2)=-1/4
Tensor(6,2,0,1)=-1/4
Tensor(6,2,1,0)=1/4


==> Supplementary/Tensors/Tensor.1746.S=1_2.Sz=-1_2.Occ=_2,_1,_0,_1_.Sym=A1.txt <==
Tensor(0,1,3,6)=1/4
Tensor(0,1,6,3)=-1/4
Tensor(0,3,6,1)=-1/4
Tensor(0,6,3,1)=1/4
Tensor(1,0,3,6)=-1/4
Tensor(1,0,6,3)=1/4
Tensor(1,3,6,0)=1/4
Tensor(1,6,3,0)=-1/4
Tensor(3,0,1,6)=-1/4
Tensor(3,1,0,6)=1/4
Tensor(3,6,0,1)=1/4
Tensor(3,6,1,0)=-1/4
Tensor(6,0,1,3)=1/4
Tensor(6,1,0,3)=-1/4
Tensor(6,3,0,1)=-1/4
Tensor(6,3,1,0)=1/4


==> Supplementary/Tensors/Tensor.1747.S=1_2.Sz=1_2.Occ=_2,_1,_0,_1_.Sym=A1.txt <==
Tensor(0,2,1,6)=-1/(2*Sqrt[6])
Tensor(0,3,0,6)=1/Sqrt[6]
Tensor(0,6,0,3)=1/Sqrt[6]
Tensor(0,6,1,2)=-1/(2*Sqrt[6])
Tensor(1,2,0,6)=-1/(2*Sqrt[6])
Tensor(1,6,0,2)=-1/(2*Sqrt[6])
Tensor(2,0,6,1)=-1/(2*Sqrt[6])
Tensor(2,1,6,0)=-1/(2*Sqrt[6])
Tensor(3,0,6,0)=1/Sqrt[6]
Tensor(6,0,2,1)=-1/(2*Sqrt[6])
Tensor(6,0,3,0)=1/Sqrt[6]
Tensor(6,1,2,0)=-1/(2*Sqrt[6])


==> Supplementary/Tensors/Tensor.1748.S=1_2.Sz=-1_2.Occ=_2,_1,_0,_1_.Sym=A1.txt <==
Tensor(0,3,1,6)=1/(2*Sqrt[6])
Tensor(0,6,1,3)=1/(2*Sqrt[6])
Tensor(1,2,1,6)=-(1/Sqrt[6])
Tensor(1,3,0,6)=1/(2*Sqrt[6])
Tensor(1,6,0,3)=1/(2*Sqrt[6])
Tensor(1,6,1,2)=-(1/Sqrt[6])
Tensor(2,1,6,1)=-(1/Sqrt[6])
Tensor(3,0,6,1)=1/(2*Sqrt[6])
Tensor(3,1,6,0)=1/(2*Sqrt[6])
Tensor(6,0,3,1)=1/(2*Sqrt[6])
Tensor(6,1,2,1)=-(1/Sqrt[6])
Tensor(6,1,3,0)=1/(2*Sqrt[6])


==> Supplementary/Tensors/Tensor.1749.S=1_2.Sz=1_2.Occ=_2,_1,_0,_1_.Sym=A1.txt <==
Tensor(0,0,3,6)=-1/(2*Sqrt[3])
Tensor(0,0,6,3)=-1/(2*Sqrt[3])
Tensor(0,1,2,6)=1/(4*Sqrt[3])
Tensor(0,1,6,2)=1/(4*Sqrt[3])
Tensor(0,2,6,1)=1/(4*Sqrt[3])
Tensor(0,3,6,0)=-1/(2*Sqrt[3])
Tensor(0,6,2,1)=1/(4*Sqrt[3])
Tensor(0,6,3,0)=-1/(2*Sqrt[3])
Tensor(1,0,2,6)=1/(4*Sqrt[3])
Tensor(1,0,6,2)=1/(4*Sqrt[3])
Tensor(1,2,6,0)=1/(4*Sqrt[3])
Tensor(1,6,2,0)=1/(4*Sqrt[3])
Tensor(2,0,1,6)=1/(4*Sqrt[3])
Tensor(2,1,0,6)=1/(4*Sqrt[3])
Tensor(2,6,0,1)=1/(4*Sqrt[3])
Tensor(2,6,1,0)=1/(4*Sqrt[3])
Tensor(3,0,0,6)=-1/(2*Sqrt[3])
Tensor(3,6,0,0)=-1/(2*Sqrt[3])
Tensor(6,0,0,3)=-1/(2*Sqrt[3])
Tensor(6,0,1,2)=1/(4*Sqrt[3])
Tensor(6,1,0,2)=1/(4*Sqrt[3])
Tensor(6,2,0,1)=1/(4*Sqrt[3])
Tensor(6,2,1,0)=1/(4*Sqrt[3])
Tensor(6,3,0,0)=-1/(2*Sqrt[3])


==> Supplementary/Tensors/Tensor.1750.S=1_2.Sz=-1_2.Occ=_2,_1,_0,_1_.Sym=A1.txt <==
Tensor(0,1,3,6)=-1/(4*Sqrt[3])
Tensor(0,1,6,3)=-1/(4*Sqrt[3])
Tensor(0,3,6,1)=-1/(4*Sqrt[3])
Tensor(0,6,3,1)=-1/(4*Sqrt[3])
Tensor(1,0,3,6)=-1/(4*Sqrt[3])
Tensor(1,0,6,3)=-1/(4*Sqrt[3])
Tensor(1,1,2,6)=1/(2*Sqrt[3])
Tensor(1,1,6,2)=1/(2*Sqrt[3])
Tensor(1,2,6,1)=1/(2*Sqrt[3])
Tensor(1,3,6,0)=-1/(4*Sqrt[3])
Tensor(1,6,2,1)=1/(2*Sqrt[3])
Tensor(1,6,3,0)=-1/(4*Sqrt[3])
Tensor(2,1,1,6)=1/(2*Sqrt[3])
Tensor(2,6,1,1)=1/(2*Sqrt[3])
Tensor(3,0,1,6)=-1/(4*Sqrt[3])
Tensor(3,1,0,6)=-1/(4*Sqrt[3])
Tensor(3,6,0,1)=-1/(4*Sqrt[3])
Tensor(3,6,1,0)=-1/(4*Sqrt[3])
Tensor(6,0,1,3)=-1/(4*Sqrt[3])
Tensor(6,1,0,3)=-1/(4*Sqrt[3])
Tensor(6,1,1,2)=1/(2*Sqrt[3])
Tensor(6,2,1,1)=1/(2*Sqrt[3])
Tensor(6,3,0,1)=-1/(4*Sqrt[3])
Tensor(6,3,1,0)=-1/(4*Sqrt[3])


==> Supplementary/Tensors/Tensor.1793.S=1_2.Sz=1_2.Occ=_2,_0,_1,_1_.Sym=A1.txt <==
Tensor(0,1,4,6)=1/4
Tensor(0,1,6,4)=-1/4
Tensor(0,4,6,1)=-1/4
Tensor(0,6,4,1)=1/4
Tensor(1,0,4,6)=-1/4
Tensor(1,0,6,4)=1/4
Tensor(1,4,6,0)=1/4
Tensor(1,6,4,0)=-1/4
Tensor(4,0,1,6)=-1/4
Tensor(4,1,0,6)=1/4
Tensor(4,6,0,1)=1/4
Tensor(4,6,1,0)=-1/4
Tensor(6,0,1,4)=1/4
Tensor(6,1,0,4)=-1/4
Tensor(6,4,0,1)=-1/4
Tensor(6,4,1,0)=1/4


==> Supplementary/Tensors/Tensor.1794.S=1_2.Sz=-1_2.Occ=_2,_0,_1,_1_.Sym=A1.txt <==
Tensor(0,1,5,6)=1/4
Tensor(0,1,6,5)=-1/4
Tensor(0,5,6,1)=-1/4
Tensor(0,6,5,1)=1/4
Tensor(1,0,5,6)=-1/4
Tensor(1,0,6,5)=1/4
Tensor(1,5,6,0)=1/4
Tensor(1,6,5,0)=-1/4
Tensor(5,0,1,6)=-1/4
Tensor(5,1,0,6)=1/4
Tensor(5,6,0,1)=1/4
Tensor(5,6,1,0)=-1/4
Tensor(6,0,1,5)=1/4
Tensor(6,1,0,5)=-1/4
Tensor(6,5,0,1)=-1/4
Tensor(6,5,1,0)=1/4


==> Supplementary/Tensors/Tensor.1795.S=1_2.Sz=1_2.Occ=_2,_0,_1,_1_.Sym=A1.txt <==
Tensor(0,0,5,6)=-1/(2*Sqrt[3])
Tensor(0,0,6,5)=-1/(2*Sqrt[3])
Tensor(0,1,4,6)=1/(4*Sqrt[3])
Tensor(0,1,6,4)=1/(4*Sqrt[3])
Tensor(0,4,6,1)=1/(4*Sqrt[3])
Tensor(0,5,6,0)=-1/(2*Sqrt[3])
Tensor(0,6,4,1)=1/(4*Sqrt[3])
Tensor(0,6,5,0)=-1/(2*Sqrt[3])
Tensor(1,0,4,6)=1/(4*Sqrt[3])
Tensor(1,0,6,4)=1/(4*Sqrt[3])
Tensor(1,4,6,0)=1/(4*Sqrt[3])
Tensor(1,6,4,0)=1/(4*Sqrt[3])
Tensor(4,0,1,6)=1/(4*Sqrt[3])
Tensor(4,1,0,6)=1/(4*Sqrt[3])
Tensor(4,6,0,1)=1/(4*Sqrt[3])
Tensor(4,6,1,0)=1/(4*Sqrt[3])
Tensor(5,0,0,6)=-1/(2*Sqrt[3])
Tensor(5,6,0,0)=-1/(2*Sqrt[3])
Tensor(6,0,0,5)=-1/(2*Sqrt[3])
Tensor(6,0,1,4)=1/(4*Sqrt[3])
Tensor(6,1,0,4)=1/(4*Sqrt[3])
Tensor(6,4,0,1)=1/(4*Sqrt[3])
Tensor(6,4,1,0)=1/(4*Sqrt[3])
Tensor(6,5,0,0)=-1/(2*Sqrt[3])


==> Supplementary/Tensors/Tensor.1796.S=1_2.Sz=-1_2.Occ=_2,_0,_1,_1_.Sym=A1.txt <==
Tensor(0,1,5,6)=-1/(4*Sqrt[3])
Tensor(0,1,6,5)=-1/(4*Sqrt[3])
Tensor(0,5,6,1)=-1/(4*Sqrt[3])
Tensor(0,6,5,1)=-1/(4*Sqrt[3])
Tensor(1,0,5,6)=-1/(4*Sqrt[3])
Tensor(1,0,6,5)=-1/(4*Sqrt[3])
Tensor(1,1,4,6)=1/(2*Sqrt[3])
Tensor(1,1,6,4)=1/(2*Sqrt[3])
Tensor(1,4,6,1)=1/(2*Sqrt[3])
Tensor(1,5,6,0)=-1/(4*Sqrt[3])
Tensor(1,6,4,1)=1/(2*Sqrt[3])
Tensor(1,6,5,0)=-1/(4*Sqrt[3])
Tensor(4,1,1,6)=1/(2*Sqrt[3])
Tensor(4,6,1,1)=1/(2*Sqrt[3])
Tensor(5,0,1,6)=-1/(4*Sqrt[3])
Tensor(5,1,0,6)=-1/(4*Sqrt[3])
Tensor(5,6,0,1)=-1/(4*Sqrt[3])
Tensor(5,6,1,0)=-1/(4*Sqrt[3])
Tensor(6,0,1,5)=-1/(4*Sqrt[3])
Tensor(6,1,0,5)=-1/(4*Sqrt[3])
Tensor(6,1,1,4)=1/(2*Sqrt[3])
Tensor(6,4,1,1)=1/(2*Sqrt[3])
Tensor(6,5,0,1)=-1/(4*Sqrt[3])
Tensor(6,5,1,0)=-1/(4*Sqrt[3])


==> Supplementary/Tensors/Tensor.1797.S=1_2.Sz=1_2.Occ=_2,_0,_1,_1_.Sym=A1.txt <==
Tensor(0,4,1,6)=-1/(2*Sqrt[6])
Tensor(0,5,0,6)=1/Sqrt[6]
Tensor(0,6,0,5)=1/Sqrt[6]
Tensor(0,6,1,4)=-1/(2*Sqrt[6])
Tensor(1,4,0,6)=-1/(2*Sqrt[6])
Tensor(1,6,0,4)=-1/(2*Sqrt[6])
Tensor(4,0,6,1)=-1/(2*Sqrt[6])
Tensor(4,1,6,0)=-1/(2*Sqrt[6])
Tensor(5,0,6,0)=1/Sqrt[6]
Tensor(6,0,4,1)=-1/(2*Sqrt[6])
Tensor(6,0,5,0)=1/Sqrt[6]
Tensor(6,1,4,0)=-1/(2*Sqrt[6])


==> Supplementary/Tensors/Tensor.1798.S=1_2.Sz=-1_2.Occ=_2,_0,_1,_1_.Sym=A1.txt <==
Tensor(0,5,1,6)=1/(2*Sqrt[6])
Tensor(0,6,1,5)=1/(2*Sqrt[6])
Tensor(1,4,1,6)=-(1/Sqrt[6])
Tensor(1,5,0,6)=1/(2*Sqrt[6])
Tensor(1,6,0,5)=1/(2*Sqrt[6])
Tensor(1,6,1,4)=-(1/Sqrt[6])
Tensor(4,1,6,1)=-(1/Sqrt[6])
Tensor(5,0,6,1)=1/(2*Sqrt[6])
Tensor(5,1,6,0)=1/(2*Sqrt[6])
Tensor(6,0,5,1)=1/(2*Sqrt[6])
Tensor(6,1,4,1)=-(1/Sqrt[6])
Tensor(6,1,5,0)=1/(2*Sqrt[6])


==> Supplementary/Tensors/Tensor.1841.S=1_2.Sz=1_2.Occ=_1,_2,_0,_1_.Sym=A1.txt <==
Tensor(0,2,3,6)=-1/(2*Sqrt[3])
Tensor(0,3,2,6)=1/(4*Sqrt[3])
Tensor(0,6,2,3)=1/(4*Sqrt[3])
Tensor(0,6,3,2)=-1/(2*Sqrt[3])
Tensor(1,2,2,6)=1/(4*Sqrt[3])
Tensor(1,6,2,2)=1/(4*Sqrt[3])
Tensor(2,0,6,3)=-1/(2*Sqrt[3])
Tensor(2,1,6,2)=1/(4*Sqrt[3])
Tensor(2,2,1,6)=1/(4*Sqrt[3])
Tensor(2,2,6,1)=1/(4*Sqrt[3])
Tensor(2,3,0,6)=1/(4*Sqrt[3])
Tensor(2,3,6,0)=-1/(2*Sqrt[3])
Tensor(2,6,0,3)=1/(4*Sqrt[3])
Tensor(2,6,1,2)=1/(4*Sqrt[3])
Tensor(3,0,6,2)=1/(4*Sqrt[3])
Tensor(3,2,0,6)=-1/(2*Sqrt[3])
Tensor(3,2,6,0)=1/(4*Sqrt[3])
Tensor(3,6,0,2)=-1/(2*Sqrt[3])
Tensor(6,0,2,3)=-1/(2*Sqrt[3])
Tensor(6,0,3,2)=1/(4*Sqrt[3])
Tensor(6,1,2,2)=1/(4*Sqrt[3])
Tensor(6,2,2,1)=1/(4*Sqrt[3])
Tensor(6,2,3,0)=1/(4*Sqrt[3])
Tensor(6,3,2,0)=-1/(2*Sqrt[3])


==> Supplementary/Tensors/Tensor.1842.S=1_2.Sz=-1_2.Occ=_1,_2,_0,_1_.Sym=A1.txt <==
Tensor(0,3,3,6)=-1/(4*Sqrt[3])
Tensor(0,6,3,3)=-1/(4*Sqrt[3])
Tensor(1,2,3,6)=-1/(4*Sqrt[3])
Tensor(1,3,2,6)=1/(2*Sqrt[3])
Tensor(1,6,2,3)=1/(2*Sqrt[3])
Tensor(1,6,3,2)=-1/(4*Sqrt[3])
Tensor(2,1,6,3)=-1/(4*Sqrt[3])
Tensor(2,3,1,6)=1/(2*Sqrt[3])
Tensor(2,3,6,1)=-1/(4*Sqrt[3])
Tensor(2,6,1,3)=1/(2*Sqrt[3])
Tensor(3,0,6,3)=-1/(4*Sqrt[3])
Tensor(3,1,6,2)=1/(2*Sqrt[3])
Tensor(3,2,1,6)=-1/(4*Sqrt[3])
Tensor(3,2,6,1)=1/(2*Sqrt[3])
Tensor(3,3,0,6)=-1/(4*Sqrt[3])
Tensor(3,3,6,0)=-1/(4*Sqrt[3])
Tensor(3,6,0,3)=-1/(4*Sqrt[3])
Tensor(3,6,1,2)=-1/(4*Sqrt[3])
Tensor(6,0,3,3)=-1/(4*Sqrt[3])
Tensor(6,1,2,3)=-1/(4*Sqrt[3])
Tensor(6,1,3,2)=1/(2*Sqrt[3])
Tensor(6,2,3,1)=1/(2*Sqrt[3])
Tensor(6,3,2,1)=-1/(4*Sqrt[3])
Tensor(6,3,3,0)=-1/(4*Sqrt[3])


==> Supplementary/Tensors/Tensor.1843.S=1_2.Sz=1_2.Occ=_1,_2,_0,_1_.Sym=A1.txt <==
Tensor(0,2,6,3)=-1/(2*Sqrt[6])
Tensor(0,3,6,2)=-1/(2*Sqrt[6])
Tensor(1,2,6,2)=1/Sqrt[6]
Tensor(2,0,3,6)=-1/(2*Sqrt[6])
Tensor(2,1,2,6)=1/Sqrt[6]
Tensor(2,6,2,1)=1/Sqrt[6]
Tensor(2,6,3,0)=-1/(2*Sqrt[6])
Tensor(3,0,2,6)=-1/(2*Sqrt[6])
Tensor(3,6,2,0)=-1/(2*Sqrt[6])
Tensor(6,2,0,3)=-1/(2*Sqrt[6])
Tensor(6,2,1,2)=1/Sqrt[6]
Tensor(6,3,0,2)=-1/(2*Sqrt[6])


==> Supplementary/Tensors/Tensor.1844.S=1_2.Sz=-1_2.Occ=_1,_2,_0,_1_.Sym=A1.txt <==
Tensor(0,3,6,3)=-(1/Sqrt[6])
Tensor(1,2,6,3)=1/(2*Sqrt[6])
Tensor(1,3,6,2)=1/(2*Sqrt[6])
Tensor(2,1,3,6)=1/(2*Sqrt[6])
Tensor(2,6,3,1)=1/(2*Sqrt[6])
Tensor(3,0,3,6)=-(1/Sqrt[6])
Tensor(3,1,2,6)=1/(2*Sqrt[6])
Tensor(3,6,2,1)=1/(2*Sqrt[6])
Tensor(3,6,3,0)=-(1/Sqrt[6])
Tensor(6,2,1,3)=1/(2*Sqrt[6])
Tensor(6,3,0,3)=-(1/Sqrt[6])
Tensor(6,3,1,2)=1/(2*Sqrt[6])


==> Supplementary/Tensors/Tensor.1845.S=1_2.Sz=1_2.Occ=_1,_2,_0,_1_.Sym=A1.txt <==
Tensor(0,3,2,6)=1/4
Tensor(0,6,2,3)=1/4
Tensor(1,2,2,6)=-1/4
Tensor(1,6,2,2)=-1/4
Tensor(2,1,6,2)=-1/4
Tensor(2,2,1,6)=-1/4
Tensor(2,2,6,1)=-1/4
Tensor(2,3,0,6)=1/4
Tensor(2,6,0,3)=1/4
Tensor(2,6,1,2)=-1/4
Tensor(3,0,6,2)=1/4
Tensor(3,2,6,0)=1/4
Tensor(6,0,3,2)=1/4
Tensor(6,1,2,2)=-1/4
Tensor(6,2,2,1)=-1/4
Tensor(6,2,3,0)=1/4


==> Supplementary/Tensors/Tensor.1846.S=1_2.Sz=-1_2.Occ=_1,_2,_0,_1_.Sym=A1.txt <==
Tensor(0,3,3,6)=1/4
Tensor(0,6,3,3)=1/4
Tensor(1,2,3,6)=-1/4
Tensor(1,6,3,2)=-1/4
Tensor(2,1,6,3)=-1/4
Tensor(2,3,6,1)=-1/4
Tensor(3,0,6,3)=1/4
Tensor(3,2,1,6)=-1/4
Tensor(3,3,0,6)=1/4
Tensor(3,3,6,0)=1/4
Tensor(3,6,0,3)=1/4
Tensor(3,6,1,2)=-1/4
Tensor(6,0,3,3)=1/4
Tensor(6,1,2,3)=-1/4
Tensor(6,3,2,1)=-1/4
Tensor(6,3,3,0)=1/4


==> Supplementary/Tensors/Tensor.1889.S=1_2.Sz=1_2.Occ=_1,_1,_1,_1_.Sym=A1.txt <==
Tensor(0,2,5,6)=-1/(2*Sqrt[3])
Tensor(0,3,4,6)=1/(4*Sqrt[3])
Tensor(0,6,4,3)=1/(4*Sqrt[3])
Tensor(0,6,5,2)=-1/(2*Sqrt[3])
Tensor(1,2,4,6)=1/(4*Sqrt[3])
Tensor(1,6,4,2)=1/(4*Sqrt[3])
Tensor(2,0,6,5)=-1/(2*Sqrt[3])
Tensor(2,1,6,4)=1/(4*Sqrt[3])
Tensor(2,4,6,1)=1/(4*Sqrt[3])
Tensor(2,5,6,0)=-1/(2*Sqrt[3])
Tensor(3,0,6,4)=1/(4*Sqrt[3])
Tensor(3,4,6,0)=1/(4*Sqrt[3])
Tensor(4,2,1,6)=1/(4*Sqrt[3])
Tensor(4,3,0,6)=1/(4*Sqrt[3])
Tensor(4,6,0,3)=1/(4*Sqrt[3])
Tensor(4,6,1,2)=1/(4*Sqrt[3])
Tensor(5,2,0,6)=-1/(2*Sqrt[3])
Tensor(5,6,0,2)=-1/(2*Sqrt[3])
Tensor(6,0,2,5)=-1/(2*Sqrt[3])
Tensor(6,0,3,4)=1/(4*Sqrt[3])
Tensor(6,1,2,4)=1/(4*Sqrt[3])
Tensor(6,4,2,1)=1/(4*Sqrt[3])
Tensor(6,4,3,0)=1/(4*Sqrt[3])
Tensor(6,5,2,0)=-1/(2*Sqrt[3])


==> Supplementary/Tensors/Tensor.1890.S=1_2.Sz=-1_2.Occ=_1,_1,_1,_1_.Sym=A1.txt <==
Tensor(0,3,5,6)=-1/(4*Sqrt[3])
Tensor(0,6,5,3)=-1/(4*Sqrt[3])
Tensor(1,2,5,6)=-1/(4*Sqrt[3])
Tensor(1,3,4,6)=1/(2*Sqrt[3])
Tensor(1,6,4,3)=1/(2*Sqrt[3])
Tensor(1,6,5,2)=-1/(4*Sqrt[3])
Tensor(2,1,6,5)=-1/(4*Sqrt[3])
Tensor(2,5,6,1)=-1/(4*Sqrt[3])
Tensor(3,0,6,5)=-1/(4*Sqrt[3])
Tensor(3,1,6,4)=1/(2*Sqrt[3])
Tensor(3,4,6,1)=1/(2*Sqrt[3])
Tensor(3,5,6,0)=-1/(4*Sqrt[3])
Tensor(4,3,1,6)=1/(2*Sqrt[3])
Tensor(4,6,1,3)=1/(2*Sqrt[3])
Tensor(5,2,1,6)=-1/(4*Sqrt[3])
Tensor(5,3,0,6)=-1/(4*Sqrt[3])
Tensor(5,6,0,3)=-1/(4*Sqrt[3])
Tensor(5,6,1,2)=-1/(4*Sqrt[3])
Tensor(6,0,3,5)=-1/(4*Sqrt[3])
Tensor(6,1,2,5)=-1/(4*Sqrt[3])
Tensor(6,1,3,4)=1/(2*Sqrt[3])
Tensor(6,4,3,1)=1/(2*Sqrt[3])
Tensor(6,5,2,1)=-1/(4*Sqrt[3])
Tensor(6,5,3,0)=-1/(4*Sqrt[3])


==> Supplementary/Tensors/Tensor.1891.S=1_2.Sz=1_2.Occ=_1,_1,_1,_1_.Sym=A1.txt <==
Tensor(0,2,6,5)=-1/(2*Sqrt[3])
Tensor(0,3,6,4)=1/(4*Sqrt[3])
Tensor(0,4,6,3)=1/(4*Sqrt[3])
Tensor(0,5,6,2)=-1/(2*Sqrt[3])
Tensor(1,2,6,4)=1/(4*Sqrt[3])
Tensor(1,4,6,2)=1/(4*Sqrt[3])
Tensor(2,0,5,6)=-1/(2*Sqrt[3])
Tensor(2,1,4,6)=1/(4*Sqrt[3])
Tensor(2,6,4,1)=1/(4*Sqrt[3])
Tensor(2,6,5,0)=-1/(2*Sqrt[3])
Tensor(3,0,4,6)=1/(4*Sqrt[3])
Tensor(3,6,4,0)=1/(4*Sqrt[3])
Tensor(4,0,3,6)=1/(4*Sqrt[3])
Tensor(4,1,2,6)=1/(4*Sqrt[3])
Tensor(4,6,2,1)=1/(4*Sqrt[3])
Tensor(4,6,3,0)=1/(4*Sqrt[3])
Tensor(5,0,2,6)=-1/(2*Sqrt[3])
Tensor(5,6,2,0)=-1/(2*Sqrt[3])
Tensor(6,2,0,5)=-1/(2*Sqrt[3])
Tensor(6,2,1,4)=1/(4*Sqrt[3])
Tensor(6,3,0,4)=1/(4*Sqrt[3])
Tensor(6,4,0,3)=1/(4*Sqrt[3])
Tensor(6,4,1,2)=1/(4*Sqrt[3])
Tensor(6,5,0,2)=-1/(2*Sqrt[3])


==> Supplementary/Tensors/Tensor.1892.S=1_2.Sz=-1_2.Occ=_1,_1,_1,_1_.Sym=A1.txt <==
Tensor(0,3,6,5)=-1/(4*Sqrt[3])
Tensor(0,5,6,3)=-1/(4*Sqrt[3])
Tensor(1,2,6,5)=-1/(4*Sqrt[3])
Tensor(1,3,6,4)=1/(2*Sqrt[3])
Tensor(1,4,6,3)=1/(2*Sqrt[3])
Tensor(1,5,6,2)=-1/(4*Sqrt[3])
Tensor(2,1,5,6)=-1/(4*Sqrt[3])
Tensor(2,6,5,1)=-1/(4*Sqrt[3])
Tensor(3,0,5,6)=-1/(4*Sqrt[3])
Tensor(3,1,4,6)=1/(2*Sqrt[3])
Tensor(3,6,4,1)=1/(2*Sqrt[3])
Tensor(3,6,5,0)=-1/(4*Sqrt[3])
Tensor(4,1,3,6)=1/(2*Sqrt[3])
Tensor(4,6,3,1)=1/(2*Sqrt[3])
Tensor(5,0,3,6)=-1/(4*Sqrt[3])
Tensor(5,1,2,6)=-1/(4*Sqrt[3])
Tensor(5,6,2,1)=-1/(4*Sqrt[3])
Tensor(5,6,3,0)=-1/(4*Sqrt[3])
Tensor(6,2,1,5)=-1/(4*Sqrt[3])
Tensor(6,3,0,5)=-1/(4*Sqrt[3])
Tensor(6,3,1,4)=1/(2*Sqrt[3])
Tensor(6,4,1,3)=1/(2*Sqrt[3])
Tensor(6,5,0,3)=-1/(4*Sqrt[3])
Tensor(6,5,1,2)=-1/(4*Sqrt[3])


==> Supplementary/Tensors/Tensor.1893.S=1_2.Sz=1_2.Occ=_1,_1,_1,_1_.Sym=A1.txt <==
Tensor(0,3,4,6)=1/4
Tensor(0,6,4,3)=1/4
Tensor(1,2,4,6)=-1/4
Tensor(1,6,4,2)=-1/4
Tensor(2,1,6,4)=-1/4
Tensor(2,4,6,1)=-1/4
Tensor(3,0,6,4)=1/4
Tensor(3,4,6,0)=1/4
Tensor(4,2,1,6)=-1/4
Tensor(4,3,0,6)=1/4
Tensor(4,6,0,3)=1/4
Tensor(4,6,1,2)=-1/4
Tensor(6,0,3,4)=1/4
Tensor(6,1,2,4)=-1/4
Tensor(6,4,2,1)=-1/4
Tensor(6,4,3,0)=1/4


==> Supplementary/Tensors/Tensor.1894.S=1_2.Sz=-1_2.Occ=_1,_1,_1,_1_.Sym=A1.txt <==
Tensor(0,3,5,6)=1/4
Tensor(0,6,5,3)=1/4
Tensor(1,2,5,6)=-1/4
Tensor(1,6,5,2)=-1/4
Tensor(2,1,6,5)=-1/4
Tensor(2,5,6,1)=-1/4
Tensor(3,0,6,5)=1/4
Tensor(3,5,6,0)=1/4
Tensor(5,2,1,6)=-1/4
Tensor(5,3,0,6)=1/4
Tensor(5,6,0,3)=1/4
Tensor(5,6,1,2)=-1/4
Tensor(6,0,3,5)=1/4
Tensor(6,1,2,5)=-1/4
Tensor(6,5,2,1)=-1/4
Tensor(6,5,3,0)=1/4


==> Supplementary/Tensors/Tensor.1895.S=1_2.Sz=1_2.Occ=_1,_1,_1,_1_.Sym=A1.txt <==
Tensor(0,4,3,6)=-1/4
Tensor(0,6,3,4)=-1/4
Tensor(1,4,2,6)=1/4
Tensor(1,6,2,4)=1/4
Tensor(2,4,1,6)=1/4
Tensor(2,6,1,4)=1/4
Tensor(3,4,0,6)=-1/4
Tensor(3,6,0,4)=-1/4
Tensor(4,0,6,3)=-1/4
Tensor(4,1,6,2)=1/4
Tensor(4,2,6,1)=1/4
Tensor(4,3,6,0)=-1/4
Tensor(6,0,4,3)=-1/4
Tensor(6,1,4,2)=1/4
Tensor(6,2,4,1)=1/4
Tensor(6,3,4,0)=-1/4


==> Supplementary/Tensors/Tensor.1896.S=1_2.Sz=-1_2.Occ=_1,_1,_1,_1_.Sym=A1.txt <==
Tensor(0,5,3,6)=-1/4
Tensor(0,6,3,5)=-1/4
Tensor(1,5,2,6)=1/4
Tensor(1,6,2,5)=1/4
Tensor(2,5,1,6)=1/4
Tensor(2,6,1,5)=1/4
Tensor(3,5,0,6)=-1/4
Tensor(3,6,0,5)=-1/4
Tensor(5,0,6,3)=-1/4
Tensor(5,1,6,2)=1/4
Tensor(5,2,6,1)=1/4
Tensor(5,3,6,0)=-1/4
Tensor(6,0,5,3)=-1/4
Tensor(6,1,5,2)=1/4
Tensor(6,2,5,1)=1/4
Tensor(6,3,5,0)=-1/4


==> Supplementary/Tensors/Tensor.1897.S=1_2.Sz=1_2.Occ=_1,_1,_1,_1_.Sym=A1.txt <==
Tensor(0,4,3,6)=-1/4
Tensor(0,5,2,6)=1/4
Tensor(0,6,2,5)=1/4
Tensor(0,6,3,4)=-1/4
Tensor(2,5,0,6)=1/4
Tensor(2,6,0,5)=1/4
Tensor(3,4,0,6)=-1/4
Tensor(3,6,0,4)=-1/4
Tensor(4,0,6,3)=-1/4
Tensor(4,3,6,0)=-1/4
Tensor(5,0,6,2)=1/4
Tensor(5,2,6,0)=1/4
Tensor(6,0,4,3)=-1/4
Tensor(6,0,5,2)=1/4
Tensor(6,2,5,0)=1/4
Tensor(6,3,4,0)=-1/4


==> Supplementary/Tensors/Tensor.1898.S=1_2.Sz=-1_2.Occ=_1,_1,_1,_1_.Sym=A1.txt <==
Tensor(1,4,3,6)=-1/4
Tensor(1,5,2,6)=1/4
Tensor(1,6,2,5)=1/4
Tensor(1,6,3,4)=-1/4
Tensor(2,5,1,6)=1/4
Tensor(2,6,1,5)=1/4
Tensor(3,4,1,6)=-1/4
Tensor(3,6,1,4)=-1/4
Tensor(4,1,6,3)=-1/4
Tensor(4,3,6,1)=-1/4
Tensor(5,1,6,2)=1/4
Tensor(5,2,6,1)=1/4
Tensor(6,1,4,3)=-1/4
Tensor(6,1,5,2)=1/4
Tensor(6,2,5,1)=1/4
Tensor(6,3,4,1)=-1/4


==> Supplementary/Tensors/Tensor.1899.S=1_2.Sz=1_2.Occ=_1,_1,_1,_1_.Sym=A1.txt <==
Tensor(0,3,6,4)=1/4
Tensor(0,4,6,3)=1/4
Tensor(1,2,6,4)=-1/4
Tensor(1,4,6,2)=-1/4
Tensor(2,1,4,6)=-1/4
Tensor(2,6,4,1)=-1/4
Tensor(3,0,4,6)=1/4
Tensor(3,6,4,0)=1/4
Tensor(4,0,3,6)=1/4
Tensor(4,1,2,6)=-1/4
Tensor(4,6,2,1)=-1/4
Tensor(4,6,3,0)=1/4
Tensor(6,2,1,4)=-1/4
Tensor(6,3,0,4)=1/4
Tensor(6,4,0,3)=1/4
Tensor(6,4,1,2)=-1/4


==> Supplementary/Tensors/Tensor.1900.S=1_2.Sz=-1_2.Occ=_1,_1,_1,_1_.Sym=A1.txt <==
Tensor(0,3,6,5)=1/4
Tensor(0,5,6,3)=1/4
Tensor(1,2,6,5)=-1/4
Tensor(1,5,6,2)=-1/4
Tensor(2,1,5,6)=-1/4
Tensor(2,6,5,1)=-1/4
Tensor(3,0,5,6)=1/4
Tensor(3,6,5,0)=1/4
Tensor(5,0,3,6)=1/4
Tensor(5,1,2,6)=-1/4
Tensor(5,6,2,1)=-1/4
Tensor(5,6,3,0)=1/4
Tensor(6,2,1,5)=-1/4
Tensor(6,3,0,5)=1/4
Tensor(6,5,0,3)=1/4
Tensor(6,5,1,2)=-1/4


==> Supplementary/Tensors/Tensor.1985.S=1_2.Sz=1_2.Occ=_1,_0,_2,_1_.Sym=A1.txt <==
Tensor(0,4,5,6)=-1/(2*Sqrt[3])
Tensor(0,5,4,6)=1/(4*Sqrt[3])
Tensor(0,6,4,5)=1/(4*Sqrt[3])
Tensor(0,6,5,4)=-1/(2*Sqrt[3])
Tensor(1,4,4,6)=1/(4*Sqrt[3])
Tensor(1,6,4,4)=1/(4*Sqrt[3])
Tensor(4,0,6,5)=-1/(2*Sqrt[3])
Tensor(4,1,6,4)=1/(4*Sqrt[3])
Tensor(4,4,1,6)=1/(4*Sqrt[3])
Tensor(4,4,6,1)=1/(4*Sqrt[3])
Tensor(4,5,0,6)=1/(4*Sqrt[3])
Tensor(4,5,6,0)=-1/(2*Sqrt[3])
Tensor(4,6,0,5)=1/(4*Sqrt[3])
Tensor(4,6,1,4)=1/(4*Sqrt[3])
Tensor(5,0,6,4)=1/(4*Sqrt[3])
Tensor(5,4,0,6)=-1/(2*Sqrt[3])
Tensor(5,4,6,0)=1/(4*Sqrt[3])
Tensor(5,6,0,4)=-1/(2*Sqrt[3])
Tensor(6,0,4,5)=-1/(2*Sqrt[3])
Tensor(6,0,5,4)=1/(4*Sqrt[3])
Tensor(6,1,4,4)=1/(4*Sqrt[3])
Tensor(6,4,4,1)=1/(4*Sqrt[3])
Tensor(6,4,5,0)=1/(4*Sqrt[3])
Tensor(6,5,4,0)=-1/(2*Sqrt[3])


==> Supplementary/Tensors/Tensor.1986.S=1_2.Sz=-1_2.Occ=_1,_0,_2,_1_.Sym=A1.txt <==
Tensor(0,5,5,6)=-1/(4*Sqrt[3])
Tensor(0,6,5,5)=-1/(4*Sqrt[3])
Tensor(1,4,5,6)=-1/(4*Sqrt[3])
Tensor(1,5,4,6)=1/(2*Sqrt[3])
Tensor(1,6,4,5)=1/(2*Sqrt[3])
Tensor(1,6,5,4)=-1/(4*Sqrt[3])
Tensor(4,1,6,5)=-1/(4*Sqrt[3])
Tensor(4,5,1,6)=1/(2*Sqrt[3])
Tensor(4,5,6,1)=-1/(4*Sqrt[3])
Tensor(4,6,1,5)=1/(2*Sqrt[3])
Tensor(5,0,6,5)=-1/(4*Sqrt[3])
Tensor(5,1,6,4)=1/(2*Sqrt[3])
Tensor(5,4,1,6)=-1/(4*Sqrt[3])
Tensor(5,4,6,1)=1/(2*Sqrt[3])
Tensor(5,5,0,6)=-1/(4*Sqrt[3])
Tensor(5,5,6,0)=-1/(4*Sqrt[3])
Tensor(5,6,0,5)=-1/(4*Sqrt[3])
Tensor(5,6,1,4)=-1/(4*Sqrt[3])
Tensor(6,0,5,5)=-1/(4*Sqrt[3])
Tensor(6,1,4,5)=-1/(4*Sqrt[3])
Tensor(6,1,5,4)=1/(2*Sqrt[3])
Tensor(6,4,5,1)=1/(2*Sqrt[3])
Tensor(6,5,4,1)=-1/(4*Sqrt[3])
Tensor(6,5,5,0)=-1/(4*Sqrt[3])


==> Supplementary/Tensors/Tensor.1987.S=1_2.Sz=1_2.Occ=_1,_0,_2,_1_.Sym=A1.txt <==
Tensor(0,4,6,5)=-1/(2*Sqrt[6])
Tensor(0,5,6,4)=-1/(2*Sqrt[6])
Tensor(1,4,6,4)=1/Sqrt[6]
Tensor(4,0,5,6)=-1/(2*Sqrt[6])
Tensor(4,1,4,6)=1/Sqrt[6]
Tensor(4,6,4,1)=1/Sqrt[6]
Tensor(4,6,5,0)=-1/(2*Sqrt[6])
Tensor(5,0,4,6)=-1/(2*Sqrt[6])
Tensor(5,6,4,0)=-1/(2*Sqrt[6])
Tensor(6,4,0,5)=-1/(2*Sqrt[6])
Tensor(6,4,1,4)=1/Sqrt[6]
Tensor(6,5,0,4)=-1/(2*Sqrt[6])


==> Supplementary/Tensors/Tensor.1988.S=1_2.Sz=-1_2.Occ=_1,_0,_2,_1_.Sym=A1.txt <==
Tensor(0,5,6,5)=-(1/Sqrt[6])
Tensor(1,4,6,5)=1/(2*Sqrt[6])
Tensor(1,5,6,4)=1/(2*Sqrt[6])
Tensor(4,1,5,6)=1/(2*Sqrt[6])
Tensor(4,6,5,1)=1/(2*Sqrt[6])
Tensor(5,0,5,6)=-(1/Sqrt[6])
Tensor(5,1,4,6)=1/(2*Sqrt[6])
Tensor(5,6,4,1)=1/(2*Sqrt[6])
Tensor(5,6,5,0)=-(1/Sqrt[6])
Tensor(6,4,1,5)=1/(2*Sqrt[6])
Tensor(6,5,0,5)=-(1/Sqrt[6])
Tensor(6,5,1,4)=1/(2*Sqrt[6])


==> Supplementary/Tensors/Tensor.1989.S=1_2.Sz=1_2.Occ=_1,_0,_2,_1_.Sym=A1.txt <==
Tensor(0,5,4,6)=1/4
Tensor(0,6,4,5)=1/4
Tensor(1,4,4,6)=-1/4
Tensor(1,6,4,4)=-1/4
Tensor(4,1,6,4)=-1/4
Tensor(4,4,1,6)=-1/4
Tensor(4,4,6,1)=-1/4
Tensor(4,5,0,6)=1/4
Tensor(4,6,0,5)=1/4
Tensor(4,6,1,4)=-1/4
Tensor(5,0,6,4)=1/4
Tensor(5,4,6,0)=1/4
Tensor(6,0,5,4)=1/4
Tensor(6,1,4,4)=-1/4
Tensor(6,4,4,1)=-1/4
Tensor(6,4,5,0)=1/4


==> Supplementary/Tensors/Tensor.1990.S=1_2.Sz=-1_2.Occ=_1,_0,_2,_1_.Sym=A1.txt <==
Tensor(0,5,5,6)=1/4
Tensor(0,6,5,5)=1/4
Tensor(1,4,5,6)=-1/4
Tensor(1,6,5,4)=-1/4
Tensor(4,1,6,5)=-1/4
Tensor(4,5,6,1)=-1/4
Tensor(5,0,6,5)=1/4
Tensor(5,4,1,6)=-1/4
Tensor(5,5,0,6)=1/4
Tensor(5,5,6,0)=1/4
Tensor(5,6,0,5)=1/4
Tensor(5,6,1,4)=-1/4
Tensor(6,0,5,5)=1/4
Tensor(6,1,4,5)=-1/4
Tensor(6,5,4,1)=-1/4
Tensor(6,5,5,0)=1/4


==> Supplementary/Tensors/Tensor.2033.S=1_2.Sz=1_2.Occ=_1,_0,_0,_3_.Sym=A1.txt <==
Tensor(0,6,6,6)=1/2
Tensor(6,0,6,6)=1/2
Tensor(6,6,0,6)=1/2
Tensor(6,6,6,0)=1/2


==> Supplementary/Tensors/Tensor.2034.S=1_2.Sz=-1_2.Occ=_1,_0,_0,_3_.Sym=A1.txt <==
Tensor(1,6,6,6)=1/2
Tensor(6,1,6,6)=1/2
Tensor(6,6,1,6)=1/2
Tensor(6,6,6,1)=1/2


==> Supplementary/Tensors/Tensor.2041.S=1_2.Sz=1_2.Occ=_0,_3,_0,_1_.Sym=A1.txt <==
Tensor(2,2,3,6)=-1/(2*Sqrt[6])
Tensor(2,2,6,3)=-1/(2*Sqrt[6])
Tensor(2,3,2,6)=1/Sqrt[6]
Tensor(2,3,6,2)=-1/(2*Sqrt[6])
Tensor(2,6,2,3)=1/Sqrt[6]
Tensor(2,6,3,2)=-1/(2*Sqrt[6])
Tensor(3,2,2,6)=-1/(2*Sqrt[6])
Tensor(3,2,6,2)=1/Sqrt[6]
Tensor(3,6,2,2)=-1/(2*Sqrt[6])
Tensor(6,2,2,3)=-1/(2*Sqrt[6])
Tensor(6,2,3,2)=1/Sqrt[6]
Tensor(6,3,2,2)=-1/(2*Sqrt[6])


==> Supplementary/Tensors/Tensor.2042.S=1_2.Sz=-1_2.Occ=_0,_3,_0,_1_.Sym=A1.txt <==
Tensor(2,3,3,6)=1/(2*Sqrt[6])
Tensor(2,3,6,3)=-(1/Sqrt[6])
Tensor(2,6,3,3)=1/(2*Sqrt[6])
Tensor(3,2,3,6)=-(1/Sqrt[6])
Tensor(3,2,6,3)=1/(2*Sqrt[6])
Tensor(3,3,2,6)=1/(2*Sqrt[6])
Tensor(3,3,6,2)=1/(2*Sqrt[6])
Tensor(3,6,2,3)=1/(2*Sqrt[6])
Tensor(3,6,3,2)=-(1/Sqrt[6])
Tensor(6,2,3,3)=1/(2*Sqrt[6])
Tensor(6,3,2,3)=-(1/Sqrt[6])
Tensor(6,3,3,2)=1/(2*Sqrt[6])


==> Supplementary/Tensors/Tensor.2057.S=1_2.Sz=1_2.Occ=_0,_2,_1,_1_.Sym=A1.txt <==
Tensor(2,3,4,6)=1/4
Tensor(2,3,6,4)=-1/4
Tensor(2,4,6,3)=-1/4
Tensor(2,6,4,3)=1/4
Tensor(3,2,4,6)=-1/4
Tensor(3,2,6,4)=1/4
Tensor(3,4,6,2)=1/4
Tensor(3,6,4,2)=-1/4
Tensor(4,2,3,6)=-1/4
Tensor(4,3,2,6)=1/4
Tensor(4,6,2,3)=1/4
Tensor(4,6,3,2)=-1/4
Tensor(6,2,3,4)=1/4
Tensor(6,3,2,4)=-1/4
Tensor(6,4,2,3)=-1/4
Tensor(6,4,3,2)=1/4


==> Supplementary/Tensors/Tensor.2058.S=1_2.Sz=-1_2.Occ=_0,_2,_1,_1_.Sym=A1.txt <==
Tensor(2,3,5,6)=1/4
Tensor(2,3,6,5)=-1/4
Tensor(2,5,6,3)=-1/4
Tensor(2,6,5,3)=1/4
Tensor(3,2,5,6)=-1/4
Tensor(3,2,6,5)=1/4
Tensor(3,5,6,2)=1/4
Tensor(3,6,5,2)=-1/4
Tensor(5,2,3,6)=-1/4
Tensor(5,3,2,6)=1/4
Tensor(5,6,2,3)=1/4
Tensor(5,6,3,2)=-1/4
Tensor(6,2,3,5)=1/4
Tensor(6,3,2,5)=-1/4
Tensor(6,5,2,3)=-1/4
Tensor(6,5,3,2)=1/4


==> Supplementary/Tensors/Tensor.2059.S=1_2.Sz=1_2.Occ=_0,_2,_1,_1_.Sym=A1.txt <==
Tensor(2,2,5,6)=-1/(2*Sqrt[3])
Tensor(2,2,6,5)=-1/(2*Sqrt[3])
Tensor(2,3,4,6)=1/(4*Sqrt[3])
Tensor(2,3,6,4)=1/(4*Sqrt[3])
Tensor(2,4,6,3)=1/(4*Sqrt[3])
Tensor(2,5,6,2)=-1/(2*Sqrt[3])
Tensor(2,6,4,3)=1/(4*Sqrt[3])
Tensor(2,6,5,2)=-1/(2*Sqrt[3])
Tensor(3,2,4,6)=1/(4*Sqrt[3])
Tensor(3,2,6,4)=1/(4*Sqrt[3])
Tensor(3,4,6,2)=1/(4*Sqrt[3])
Tensor(3,6,4,2)=1/(4*Sqrt[3])
Tensor(4,2,3,6)=1/(4*Sqrt[3])
Tensor(4,3,2,6)=1/(4*Sqrt[3])
Tensor(4,6,2,3)=1/(4*Sqrt[3])
Tensor(4,6,3,2)=1/(4*Sqrt[3])
Tensor(5,2,2,6)=-1/(2*Sqrt[3])
Tensor(5,6,2,2)=-1/(2*Sqrt[3])
Tensor(6,2,2,5)=-1/(2*Sqrt[3])
Tensor(6,2,3,4)=1/(4*Sqrt[3])
Tensor(6,3,2,4)=1/(4*Sqrt[3])
Tensor(6,4,2,3)=1/(4*Sqrt[3])
Tensor(6,4,3,2)=1/(4*Sqrt[3])
Tensor(6,5,2,2)=-1/(2*Sqrt[3])


==> Supplementary/Tensors/Tensor.2060.S=1_2.Sz=-1_2.Occ=_0,_2,_1,_1_.Sym=A1.txt <==
Tensor(2,3,5,6)=-1/(4*Sqrt[3])
Tensor(2,3,6,5)=-1/(4*Sqrt[3])
Tensor(2,5,6,3)=-1/(4*Sqrt[3])
Tensor(2,6,5,3)=-1/(4*Sqrt[3])
Tensor(3,2,5,6)=-1/(4*Sqrt[3])
Tensor(3,2,6,5)=-1/(4*Sqrt[3])
Tensor(3,3,4,6)=1/(2*Sqrt[3])
Tensor(3,3,6,4)=1/(2*Sqrt[3])
Tensor(3,4,6,3)=1/(2*Sqrt[3])
Tensor(3,5,6,2)=-1/(4*Sqrt[3])
Tensor(3,6,4,3)=1/(2*Sqrt[3])
Tensor(3,6,5,2)=-1/(4*Sqrt[3])
Tensor(4,3,3,6)=1/(2*Sqrt[3])
Tensor(4,6,3,3)=1/(2*Sqrt[3])
Tensor(5,2,3,6)=-1/(4*Sqrt[3])
Tensor(5,3,2,6)=-1/(4*Sqrt[3])
Tensor(5,6,2,3)=-1/(4*Sqrt[3])
Tensor(5,6,3,2)=-1/(4*Sqrt[3])
Tensor(6,2,3,5)=-1/(4*Sqrt[3])
Tensor(6,3,2,5)=-1/(4*Sqrt[3])
Tensor(6,3,3,4)=1/(2*Sqrt[3])
Tensor(6,4,3,3)=1/(2*Sqrt[3])
Tensor(6,5,2,3)=-1/(4*Sqrt[3])
Tensor(6,5,3,2)=-1/(4*Sqrt[3])


==> Supplementary/Tensors/Tensor.2061.S=1_2.Sz=1_2.Occ=_0,_2,_1,_1_.Sym=A1.txt <==
Tensor(2,4,3,6)=-1/(2*Sqrt[6])
Tensor(2,5,2,6)=1/Sqrt[6]
Tensor(2,6,2,5)=1/Sqrt[6]
Tensor(2,6,3,4)=-1/(2*Sqrt[6])
Tensor(3,4,2,6)=-1/(2*Sqrt[6])
Tensor(3,6,2,4)=-1/(2*Sqrt[6])
Tensor(4,2,6,3)=-1/(2*Sqrt[6])
Tensor(4,3,6,2)=-1/(2*Sqrt[6])
Tensor(5,2,6,2)=1/Sqrt[6]
Tensor(6,2,4,3)=-1/(2*Sqrt[6])
Tensor(6,2,5,2)=1/Sqrt[6]
Tensor(6,3,4,2)=-1/(2*Sqrt[6])


==> Supplementary/Tensors/Tensor.2062.S=1_2.Sz=-1_2.Occ=_0,_2,_1,_1_.Sym=A1.txt <==
Tensor(2,5,3,6)=1/(2*Sqrt[6])
Tensor(2,6,3,5)=1/(2*Sqrt[6])
Tensor(3,4,3,6)=-(1/Sqrt[6])
Tensor(3,5,2,6)=1/(2*Sqrt[6])
Tensor(3,6,2,5)=1/(2*Sqrt[6])
Tensor(3,6,3,4)=-(1/Sqrt[6])
Tensor(4,3,6,3)=-(1/Sqrt[6])
Tensor(5,2,6,3)=1/(2*Sqrt[6])
Tensor(5,3,6,2)=1/(2*Sqrt[6])
Tensor(6,2,5,3)=1/(2*Sqrt[6])
Tensor(6,3,4,3)=-(1/Sqrt[6])
Tensor(6,3,5,2)=1/(2*Sqrt[6])


==> Supplementary/Tensors/Tensor.2105.S=1_2.Sz=1_2.Occ=_0,_1,_2,_1_.Sym=A1.txt <==
Tensor(2,4,5,6)=-1/(2*Sqrt[3])
Tensor(2,5,4,6)=1/(4*Sqrt[3])
Tensor(2,6,4,5)=1/(4*Sqrt[3])
Tensor(2,6,5,4)=-1/(2*Sqrt[3])
Tensor(3,4,4,6)=1/(4*Sqrt[3])
Tensor(3,6,4,4)=1/(4*Sqrt[3])
Tensor(4,2,6,5)=-1/(2*Sqrt[3])
Tensor(4,3,6,4)=1/(4*Sqrt[3])
Tensor(4,4,3,6)=1/(4*Sqrt[3])
Tensor(4,4,6,3)=1/(4*Sqrt[3])
Tensor(4,5,2,6)=1/(4*Sqrt[3])
Tensor(4,5,6,2)=-1/(2*Sqrt[3])
Tensor(4,6,2,5)=1/(4*Sqrt[3])
Tensor(4,6,3,4)=1/(4*Sqrt[3])
Tensor(5,2,6,4)=1/(4*Sqrt[3])
Tensor(5,4,2,6)=-1/(2*Sqrt[3])
Tensor(5,4,6,2)=1/(4*Sqrt[3])
Tensor(5,6,2,4)=-1/(2*Sqrt[3])
Tensor(6,2,4,5)=-1/(2*Sqrt[3])
Tensor(6,2,5,4)=1/(4*Sqrt[3])
Tensor(6,3,4,4)=1/(4*Sqrt[3])
Tensor(6,4,4,3)=1/(4*Sqrt[3])
Tensor(6,4,5,2)=1/(4*Sqrt[3])
Tensor(6,5,4,2)=-1/(2*Sqrt[3])


==> Supplementary/Tensors/Tensor.2106.S=1_2.Sz=-1_2.Occ=_0,_1,_2,_1_.Sym=A1.txt <==
Tensor(2,5,5,6)=-1/(4*Sqrt[3])
Tensor(2,6,5,5)=-1/(4*Sqrt[3])
Tensor(3,4,5,6)=-1/(4*Sqrt[3])
Tensor(3,5,4,6)=1/(2*Sqrt[3])
Tensor(3,6,4,5)=1/(2*Sqrt[3])
Tensor(3,6,5,4)=-1/(4*Sqrt[3])
Tensor(4,3,6,5)=-1/(4*Sqrt[3])
Tensor(4,5,3,6)=1/(2*Sqrt[3])
Tensor(4,5,6,3)=-1/(4*Sqrt[3])
Tensor(4,6,3,5)=1/(2*Sqrt[3])
Tensor(5,2,6,5)=-1/(4*Sqrt[3])
Tensor(5,3,6,4)=1/(2*Sqrt[3])
Tensor(5,4,3,6)=-1/(4*Sqrt[3])
Tensor(5,4,6,3)=1/(2*Sqrt[3])
Tensor(5,5,2,6)=-1/(4*Sqrt[3])
Tensor(5,5,6,2)=-1/(4*Sqrt[3])
Tensor(5,6,2,5)=-1/(4*Sqrt[3])
Tensor(5,6,3,4)=-1/(4*Sqrt[3])
Tensor(6,2,5,5)=-1/(4*Sqrt[3])
Tensor(6,3,4,5)=-1/(4*Sqrt[3])
Tensor(6,3,5,4)=1/(2*Sqrt[3])
Tensor(6,4,5,3)=1/(2*Sqrt[3])
Tensor(6,5,4,3)=-1/(4*Sqrt[3])
Tensor(6,5,5,2)=-1/(4*Sqrt[3])


==> Supplementary/Tensors/Tensor.2107.S=1_2.Sz=1_2.Occ=_0,_1,_2,_1_.Sym=A1.txt <==
Tensor(2,4,6,5)=-1/(2*Sqrt[6])
Tensor(2,5,6,4)=-1/(2*Sqrt[6])
Tensor(3,4,6,4)=1/Sqrt[6]
Tensor(4,2,5,6)=-1/(2*Sqrt[6])
Tensor(4,3,4,6)=1/Sqrt[6]
Tensor(4,6,4,3)=1/Sqrt[6]
Tensor(4,6,5,2)=-1/(2*Sqrt[6])
Tensor(5,2,4,6)=-1/(2*Sqrt[6])
Tensor(5,6,4,2)=-1/(2*Sqrt[6])
Tensor(6,4,2,5)=-1/(2*Sqrt[6])
Tensor(6,4,3,4)=1/Sqrt[6]
Tensor(6,5,2,4)=-1/(2*Sqrt[6])


==> Supplementary/Tensors/Tensor.2108.S=1_2.Sz=-1_2.Occ=_0,_1,_2,_1_.Sym=A1.txt <==
Tensor(2,5,6,5)=-(1/Sqrt[6])
Tensor(3,4,6,5)=1/(2*Sqrt[6])
Tensor(3,5,6,4)=1/(2*Sqrt[6])
Tensor(4,3,5,6)=1/(2*Sqrt[6])
Tensor(4,6,5,3)=1/(2*Sqrt[6])
Tensor(5,2,5,6)=-(1/Sqrt[6])
Tensor(5,3,4,6)=1/(2*Sqrt[6])
Tensor(5,6,4,3)=1/(2*Sqrt[6])
Tensor(5,6,5,2)=-(1/Sqrt[6])
Tensor(6,4,3,5)=1/(2*Sqrt[6])
Tensor(6,5,2,5)=-(1/Sqrt[6])
Tensor(6,5,3,4)=1/(2*Sqrt[6])


==> Supplementary/Tensors/Tensor.2109.S=1_2.Sz=1_2.Occ=_0,_1,_2,_1_.Sym=A1.txt <==
Tensor(2,5,4,6)=1/4
Tensor(2,6,4,5)=1/4
Tensor(3,4,4,6)=-1/4
Tensor(3,6,4,4)=-1/4
Tensor(4,3,6,4)=-1/4
Tensor(4,4,3,6)=-1/4
Tensor(4,4,6,3)=-1/4
Tensor(4,5,2,6)=1/4
Tensor(4,6,2,5)=1/4
Tensor(4,6,3,4)=-1/4
Tensor(5,2,6,4)=1/4
Tensor(5,4,6,2)=1/4
Tensor(6,2,5,4)=1/4
Tensor(6,3,4,4)=-1/4
Tensor(6,4,4,3)=-1/4
Tensor(6,4,5,2)=1/4


==> Supplementary/Tensors/Tensor.2110.S=1_2.Sz=-1_2.Occ=_0,_1,_2,_1_.Sym=A1.txt <==
Tensor(2,5,5,6)=1/4
Tensor(2,6,5,5)=1/4
Tensor(3,4,5,6)=-1/4
Tensor(3,6,5,4)=-1/4
Tensor(4,3,6,5)=-1/4
Tensor(4,5,6,3)=-1/4
Tensor(5,2,6,5)=1/4
Tensor(5,4,3,6)=-1/4
Tensor(5,5,2,6)=1/4
Tensor(5,5,6,2)=1/4
Tensor(5,6,2,5)=1/4
Tensor(5,6,3,4)=-1/4
Tensor(6,2,5,5)=1/4
Tensor(6,3,4,5)=-1/4
Tensor(6,5,4,3)=-1/4
Tensor(6,5,5,2)=1/4


==> Supplementary/Tensors/Tensor.2153.S=1_2.Sz=1_2.Occ=_0,_1,_0,_3_.Sym=A1.txt <==
Tensor(2,6,6,6)=1/2
Tensor(6,2,6,6)=1/2
Tensor(6,6,2,6)=1/2
Tensor(6,6,6,2)=1/2


==> Supplementary/Tensors/Tensor.2154.S=1_2.Sz=-1_2.Occ=_0,_1,_0,_3_.Sym=A1.txt <==
Tensor(3,6,6,6)=1/2
Tensor(6,3,6,6)=1/2
Tensor(6,6,3,6)=1/2
Tensor(6,6,6,3)=1/2


==> Supplementary/Tensors/Tensor.2161.S=1_2.Sz=1_2.Occ=_0,_0,_3,_1_.Sym=A1.txt <==
Tensor(4,4,5,6)=-1/(2*Sqrt[6])
Tensor(4,4,6,5)=-1/(2*Sqrt[6])
Tensor(4,5,4,6)=1/Sqrt[6]
Tensor(4,5,6,4)=-1/(2*Sqrt[6])
Tensor(4,6,4,5)=1/Sqrt[6]
Tensor(4,6,5,4)=-1/(2*Sqrt[6])
Tensor(5,4,4,6)=-1/(2*Sqrt[6])
Tensor(5,4,6,4)=1/Sqrt[6]
Tensor(5,6,4,4)=-1/(2*Sqrt[6])
Tensor(6,4,4,5)=-1/(2*Sqrt[6])
Tensor(6,4,5,4)=1/Sqrt[6]
Tensor(6,5,4,4)=-1/(2*Sqrt[6])


==> Supplementary/Tensors/Tensor.2162.S=1_2.Sz=-1_2.Occ=_0,_0,_3,_1_.Sym=A1.txt <==
Tensor(4,5,5,6)=1/(2*Sqrt[6])
Tensor(4,5,6,5)=-(1/Sqrt[6])
Tensor(4,6,5,5)=1/(2*Sqrt[6])
Tensor(5,4,5,6)=-(1/Sqrt[6])
Tensor(5,4,6,5)=1/(2*Sqrt[6])
Tensor(5,5,4,6)=1/(2*Sqrt[6])
Tensor(5,5,6,4)=1/(2*Sqrt[6])
Tensor(5,6,4,5)=1/(2*Sqrt[6])
Tensor(5,6,5,4)=-(1/Sqrt[6])
Tensor(6,4,5,5)=1/(2*Sqrt[6])
Tensor(6,5,4,5)=-(1/Sqrt[6])
Tensor(6,5,5,4)=1/(2*Sqrt[6])


==> Supplementary/Tensors/Tensor.2177.S=1_2.Sz=1_2.Occ=_0,_0,_1,_3_.Sym=A1.txt <==
Tensor(4,6,6,6)=1/2
Tensor(6,4,6,6)=1/2
Tensor(6,6,4,6)=1/2
Tensor(6,6,6,4)=1/2


==> Supplementary/Tensors/Tensor.2178.S=1_2.Sz=-1_2.Occ=_0,_0,_1,_3_.Sym=A1.txt <==
Tensor(5,6,6,6)=1/2
Tensor(6,5,6,6)=1/2
Tensor(6,6,5,6)=1/2
Tensor(6,6,6,5)=1/2

